Automatic Microarchitecture-Aware Custom Instruction Design for RISC-V Processors

An Application-Specific Instruction Set Processor(ASIP) is a specialized microprocessor that provides a trade-off between the programmability of a General Purpose Processor (GPP) and the performance and energy-efficiency of dedicated hardware accelerators. ASIPs are often derived from off-the-shelf GPPs extended by custom instructions tailored towards a specific software workload. One of the most important challenges of designing an ASIP is to find said custom instructions that help to increase performance without being too costly in terms of area and power consumption. To date, solving this challenge is relatively labor-intensive and typically performed manually. Addressing the lack of automation, we present Custom Instruction Designer for RISC-V Extensions (CIDRE), a front-to-back tool for ASIP design. CIDRE automatically analyzes hotspots in RISC-V applications and generates custom instruction suggestions with a corresponding nML description. The nML description can be used with other electronic design automation tools to accurately assess the cost and benefits of the found suggestions. In a RISC-V benchmark study, we were able to accelerate embedded benchmarks from Embench and MiBench by up to 2.47x with less than 24% area increase. The entire process was conducted completely automatically.

==> tikz/data/area_2_1.csv <==
benchmark,time-reduction,area-overhead
mb-bitcnts,15.533139902097712,8.507595492471685
mb-susan,-1.2177790149396173,6.298650445405796
eb-aha-mont64,34.041511594548446,6.223731012015072
eb-aes,43.351220105494036,3.2637069138134938
eb-crc32,28.218121810001616,23.616110638513472
eb-md5sum,3.8470008199421306,5.511289730131893
eb-sha256,46.47584006356512,6.117477401500218
eb-tarfind,15.250323418757542,22.07555050728331



==> tikz/data/area_3_1.csv <==
benchmark,time-reduction,area-overhead
mb-bitcnts,18.107034384381404,8.274120270828494
mb-susan,14.889582188922581,16.758862952756605
eb-aha-mont64,35.83661106665259,10.337702735644488
eb-aes,49.41454965618053,5.826516682109982
eb-crc32,37.14703199880825,17.23570864817606
eb-md5sum,20.11975107994111,9.792063239107184
eb-sha256,56.3229938600243,8.715862076561944
eb-tarfind,15.189452066705291,14.734624921864443


==> tikz/data/area_3_2.csv <==
benchmark,time-reduction,area-overhead
mb-bitcnts,31.802294512058673,10.503326653836513
mb-susan,32.508999213205705,14.188514222844608
eb-aha-mont64,52.15433405795643,8.924835603428475
eb-aes,59.55064983975711,10.518640410062936
eb-crc32,47.67958457591588,16.730356083229285
eb-md5sum,32.946784261924165,7.644373124245295
eb-sha256,57.75406811418099,7.6832463556865935
eb-tarfind,24.042833046929008,14.357200725418966


==> tikz/data/synth_io.csv <==
benchmark,2_1,3_1,3_2
mb-bitcnts,1.1838962627957739,1.221106101705615,1.4663249926741586
mb-susan,0.9879687242024954,1.174944296736664,1.4816790214135722
eb-aha-mont64,1.5161050899967998,1.5585211701314508,2.090053467353387
eb-aes,1.7652630857403235,1.976853014460076,2.472227603257978
eb-crc32,1.3931092710518314,1.5910147631867426,1.9112998088690258
eb-md5sum,1.0400091609491886,1.2518739156668903,1.4913527844901777
eb-sha256,1.8683151705465284,2.2895342157729597,2.3670918248478197
eb-tarfind,1.1799455057995216,1.1790986196510853,1.316531461235034
